Rapidly-evolving episodic outflow in IRAS 18113-2503: clues to the ejection mechanism of the fastest water fountain

Water fountains are evolved stars showing early stages of collimated mass loss during transition from the asymptotic giant branch, providing valuable insight into the formation of asymmetric planetary nebulae. We report the results of multi-epoch VLBI observations, which determine the spatial and three-dimensional kinematic structure of H2O masers associated with the water fountain IRAS 18113-2503. The masers trace three pairs of high-velocity (~150-300 km/s) bipolar bow shocks on a scale of 0.18'' (~2000 au). The expansion velocities of the bow shocks exhibit an exponential decrease as a function of distance from the central star, which can be explained by an episodic, jet-driven outflow decelerating due to drag forces in a circumstellar envelope. Using our model, we estimate an initial ejection velocity ~840 km/s, a period for the ejections ~10 yr, with the youngest being ~12 yr old, and an average envelope density within the H2O maser region n(H2) ~ 10^6 cm^(-3). We hypothesize that IRAS 18113-2503 hosts a binary central star with a separation of ~10 au, revealing novel clues about the launching mechanisms of high-velocity collimated outflows in water fountains.

==> Table_A1.txt <==
# Table A1: Parameters of the 22 GHz H2O maser features around IRAS 18113−2503
# detected with the Very Long Baseline Array (BG231).
#
# This catalog is supplementary material to the accompanying paper:
# Orosz, G., Gomez, J.F., Imai, H., Tafoya, D., Torrelles, J.M., Burns, R.A.,
# Frau, P., Guerrero, M.A., Miranda, L.F., Perez-Torres, M.A., Ramos-Larios, G.,
# Rizzo, J.R., Suarez, O., and Uscanga, L., Rapidly-evolving episodic outflow in
# IRAS 18113-2503: clues to the ejection mechanism of the fastest water fountain
# , MNRAS Letters, 2019, 482, L40-L45
#
# URL of journal paper: https://doi.org/10.1093/mnrasl/sly177
#
# Tablenote: Positions are relative to 18h14m26.70263s -25d02m55.6981s (J2000),
# derived from separate phase referencing observations (Orosz et al., in prep.),
# and refer to the first detection of a maser feature (at epochs 1-3).
# Coordinates and proper motions are in the eastward (D_x = D_RA*cosDEC, mu_x =
# mu_RA*cosDEC) and northward directions (D_y = D_DEC, mu_y = mu_DEC). Thermal
# noise dominated astrometric errors are calculated to be <0.07 mas, depending
# on maser brightness. Proper motion errors are derived from the linear least
# squares fitting with values of 0.01–0.20 mas yr−1, which are dependent on the
# number of epochs in the fitting and the astrometric errors of the maser
# features. Typical rms noise in the line-free channels of the image cubes is
# ca. 5 mJy/beam. Inclination angles are relative to the plane of the sky.
# Brightness values and line-of-sight velocities are averages of all detections.
# Only maser features detected at least in three consecutive epochs are listed,
# with IDs <100 referring to features detected in all five. Features used for
# fitting the arcs are indicated in the last column.
# (This table is also available in PDF format).
#            ============================================
#
# Field    1:3    I3     ID of maser feature
# Field    7:12   F6.1   Line-of-sight velocity relative to the LSR, km/s
# Field   16:21   F6.2   North offset relative to the reference position, mas
# Field   25:30   F6.2   East offset relative to the reference position, mas
# Field   34:38   F5.2   North proper motion in the moving stellar frame, mas/yr
# Field   42:46   F5.2   East proper motion in the moving stellar frame, mas/yr
# Field   50:54   F5.1   3D velocity modulus relative to the star, km/s
# Field   58:60   I3     3D vel. inclination angle relative to plane of sky, deg
# Field   64:68   F5.2   Brightness, Jy/beam
# Field   72:74   A3     ID of bigger structure: in, mid, out, or -
#
# - in column 74 means that the maser feature is not in one of the bipolar arcs
# Reference position, J2000: 18h14m26.70263s -25d02m55.6981s
#
#      V_los     D_x      D_y     mu_x    mu_y    V_3D   Inc    Int    Arc
#       km/s      mas      mas   mas/yr  mas/yr   km/s   deg  Jy/beam
#
  1   -154.0   -12.26    70.39    0.02    2.03   273.7    65    0.33     -
  2   -152.5    -8.89    70.64    0.09    1.26   256.9    74    0.09     -
  3   -148.2   -19.15    47.24   -0.15    1.68   260.7    68   29.40    in
  4   -146.4   -18.57    36.37   -0.42    2.59   283.0    58    0.30    in
  5   -144.8   -19.28    37.20   -0.30    0.72   243.0    79    0.79    in
  6   -144.8   -13.15    56.15   -0.53    2.52   280.4    58    0.47    in
  7   -144.2   -18.14    48.20   -0.26    2.56   279.6    58   10.57    in
  8   -143.6     3.63    54.51   -0.34    3.28   302.7    52    0.43    in
  9   -142.7    -8.77    57.80   -0.10    2.68   281.8    57   12.33    in
 10   -141.8   -17.97    50.40    0.27    3.30   301.8    51    0.62    in
 11   -140.2   -14.39    53.30   -0.48    2.60   278.5    57   11.71    in
 12   -137.6   -18.12    50.56   -0.95    3.19   299.2    51    0.34    in
 13   -134.2    -0.23    74.33   -1.39    2.33   275.7    56    0.33     -
 14   -129.8   -14.34    72.76    0.43    2.79   275.5    54    0.97     -
 15   -126.4   -14.61    72.58   -0.13    0.57   223.0    81    0.12     -
 16   -123.9   -15.10    73.06    0.21    1.56   235.7    68    0.16     -
 17   -112.3    -9.40    75.59   -0.20    1.21   217.9    71    0.43     -
 18    -92.4   -10.19    76.51   -0.42    1.88   216.3    60    0.17     -
 19    -90.1   -10.17    76.58   -0.10    1.71   208.3    62    0.65     -
 20    -86.7   -16.14    88.29   -0.33    2.28   223.5    54    0.08     -
 21    -84.9   -14.82    82.99   -0.15    1.26   193.1    68    0.17     -
 22    -81.7    -2.91    77.38   -0.83    2.18   220.3    53    0.10     -
 23    -80.4    -3.14    79.25   -0.17    2.34   219.7    53    0.14     -
 24    -79.2    -5.66    81.03    0.15    1.24   187.3    68    0.46     -
 25    -77.0    -9.17    81.32   -0.99    1.62   202.3    58    1.08     -
 26    -74.1   -18.01    74.49   -0.37    1.49   189.5    63    0.09   mid
 27    -72.3   -18.21    74.50   -0.24    1.78   195.3    58    0.31   mid
 28    -71.5   -10.14    77.22    0.18    2.26   209.7    52    0.17   mid
 29    -67.5   -10.02    77.51   -0.28    2.07   200.6    54    0.35   mid
 30    -67.2   -29.82    55.34   -0.78    1.78   195.6    56    0.54   mid
 31    -64.5   -24.48    70.37   -0.60    1.08   173.4    66    0.15   mid
 32    -64.2   -13.61    82.01   -0.37    1.28   175.6    64    0.11     -
 33    -62.8   -17.43    88.14   -0.54    2.33   207.8    49    2.97     -
 34    -61.5   -18.89    87.83    0.06    2.47   209.6    48    4.92     -
 35    -59.7   -17.35    88.22    0.15    2.73   218.9    45    2.12     -
 36    -51.9   -31.31    50.93   -1.17    1.14   173.2    57    0.08   mid
 37    -51.5   -24.09    87.88   -1.15    1.49   180.8    54    0.18     -
 38    -50.8   -31.20    52.23   -0.53    0.96   157.8    67    0.08   mid
 39    -49.9   -31.38    49.41   -0.71    0.43   151.6    72    0.08   mid
 40    -48.0   -23.48    88.98   -0.43    2.08   186.7    50    0.08     -
 41    -48.0   -31.44    51.00   -0.83    1.19   164.3    60    0.07   mid
 42    -46.7   -14.64    91.88   -0.93    1.04   161.6    61    0.15     -
 43    -44.9   -29.69    35.38   -1.27    0.69   161.5    59    3.75     -
 44    -44.3   -15.09    91.19    0.15    1.97   178.3    51    0.20     -
 45    -44.1   -16.06    92.16   -0.22    2.01   179.7    50    0.27     -
 46    -42.1   -31.66    51.52   -1.05    1.06   160.5    58    0.59   mid
 47    -40.3   -29.83    34.97   -0.69    0.78   146.9    66   14.96     -
 48    -36.5     3.87    88.71    0.16    1.92   170.4    50    1.58     -
 49    -35.0   -29.05    59.35   -1.06    1.12   156.2    56    0.12   mid
 50    -34.8    -6.21    90.53   -0.10    1.29   148.4    60    0.24     -
 51    -29.2     2.83    90.60    0.18    1.51   150.5    55    0.32   out
 52    -25.0   -35.42    75.90   -0.93    1.09   144.2    56    0.13   out
 53    -22.7    -7.28    90.70    0.01    1.77   154.4    49    0.40   out
 54    -21.7    21.25    77.02    0.59    0.75   128.0    65    0.24   out
 55    -21.7   -21.90    87.15   -0.71    1.67   155.3    48    0.25   out
 56    -17.3    25.36    67.23    1.53   -1.74   172.5    40    0.06   out
 57    -11.9   -20.43    86.98   -0.45    1.36   133.6    52    0.22   out
 58    -10.0    19.56    79.07    0.53    0.79   117.3    63    0.11   out
 59     -9.9    14.71    84.91    0.14    2.38   171.1    37    0.46   out
 60     -7.0    16.38    82.39    0.19    1.09   119.2    58    0.25   out
 61     -5.8   -39.93    66.39   -0.73    1.64   142.9    44    0.28   out
 62     -4.9   -20.01    86.31    0.16    2.09   155.0    40    1.05   out
 63     -3.2   -37.22    72.68   -0.78    1.22   127.5    50    0.19   out
 64     -2.4   -34.35    77.91   -1.11    0.67   121.6    53    0.34   out
 65     -1.5   -34.98    76.78   -0.31    1.63   134.4    45    0.41   out
 66    190.2    -7.16   -78.07   -0.14   -1.27   120.6   -53    0.12   out
 67    200.2    33.76   -77.61    1.60   -0.32   140.9   -49    0.34   out
 68    200.6    32.32   -78.41    0.65   -1.78   151.5   -45    0.24   out
 69    201.6     6.84   -85.08    0.28   -1.49   137.8   -51    0.23   out
 70    201.9   -16.74   -28.95   -0.61   -0.92   124.8   -60    0.09     -
 71    203.8    -0.13   -82.41   -0.64   -1.21   134.6   -55    0.13   out
 72    207.9     5.47   -84.11    0.40   -1.59   146.9   -51    1.88   out
 73    209.9     3.20   -83.04    1.74   -2.15   195.2   -36    0.56   out
 74    211.7     6.47   -84.48   -0.09   -1.47   144.3   -55    5.05   out
 75    221.0    21.30   -82.54    0.25   -1.40   150.4   -58    1.00   out
 76    226.5    24.71   -80.96    0.30   -1.90   171.7   -50    0.32   out
 77    229.4    26.54   -80.18    1.07   -2.81   218.1   -38    0.05   out
 78    253.8    24.39   -81.28    1.00   -1.15   181.7   -62    5.87     -
 79    255.5    30.77   -63.35    2.22    0.05   205.1   -52    0.82   mid
 80    256.5    22.71   -82.40    0.10   -1.95   196.8   -56    0.92     -
 81    259.3    18.67   -82.78    1.81   -1.11   204.6   -54    0.24     -
 82    260.5    29.92   -63.79    1.19   -1.18   191.6   -60    1.91   mid
 83    261.6    10.17   -78.07    0.25   -1.96   201.5   -56    0.48     -
 84    263.5    20.18   -82.06    2.55   -1.42   237.3   -46    3.42     -
 85    264.6    13.53   -82.19    0.61   -3.52   265.5   -40    0.18     -
 86    267.1    10.89   -73.52    0.05   -2.24   214.7   -54    0.26   mid
 87    269.4    24.15   -70.85    1.18   -2.69   242.0   -46    0.12   mid
 88    322.1     0.88   -52.56   -0.88   -1.58   250.1   -66    2.11     -
 89    324.2    12.11   -47.93    0.33   -1.12   239.4   -74    0.16    in
 90    324.6    -0.14   -45.01   -0.63   -0.90   238.8   -75    0.26    in
 91    330.7    25.39   -29.73    0.65   -1.06   246.9   -73    0.10    in
 92    341.5    19.26   -65.30    0.26   -1.30   258.7   -73    0.25     -
101   -146.8   -12.00    56.86    1.03    3.01   301.2    53    0.08    in
102   -145.8   -15.48    53.23   -0.25    3.55   313.9    50    0.10    in
103   -145.6   -19.27    42.88    0.16    1.03   247.0    76    0.10    in
104   -145.3   -10.71    54.25    0.09    2.03   266.0    64    0.06    in
105   -143.1   -17.70    52.28    1.13    2.63   287.8    56    0.17    in
106   -142.6   -20.43    42.35   -0.13    1.32   248.5    72    0.25    in
107   -142.6   -16.23    51.05   -0.54    2.39   274.7    60    0.30    in
108   -140.7    -3.13    58.21   -1.49    2.70   293.3    53    0.08    in
109   -139.7    -7.56    63.47   -0.59    1.44   250.0    69    0.16     -
110   -139.3     6.38    58.64   -0.33    1.44   248.1    70    0.19     -
111   -139.3     5.86    51.58   -0.63    1.38   248.9    70    0.06    in
112   -138.8   -15.43    52.71    0.19    2.51   273.4    58    0.55    in
113   -135.1    -4.99    66.04    0.44    1.85   253.5    65    0.05     -
114   -121.2   -15.69    72.63    1.17    4.16   326.8    41    0.58     -
115    -84.6   -10.20    76.59    0.02    3.00   247.2    46    0.10     -
116    -78.2   -12.55    85.30   -0.24    1.10   183.7    70    0.09     -
117    -76.8    -2.79    77.62   -0.06    1.60   193.7    62    0.17   mid
118    -75.1    -2.75    77.72   -0.03    2.99   240.0    45    0.10   mid
119    -65.4   -29.77    55.69   -0.74    1.45   184.5    60    0.20   mid
120    -65.1   -10.25    77.60    0.09    0.33   160.4    83    0.08   mid
121    -63.9   -22.34    86.06   -1.01    2.55   222.1    45    0.67     -
122    -63.9   -10.28    77.51   -1.14    0.87   177.8    63    0.15   mid
123    -62.7   -30.83    49.57   -2.19    0.86   206.3    49    0.14   mid
124    -62.3   -20.98    86.64   -1.30    3.45   261.7    37    0.60     -
125    -59.2   -30.56    45.45   -0.77   -3.36   248.8    38    0.06   mid
126    -56.3   -13.78    90.73   -0.70    1.94   190.6    52    0.12     -
127    -41.0   -31.12    54.63   -2.86    0.26   211.9    40    0.07   mid
128    -40.3   -31.77    51.39   -0.79    0.57   145.4    68    0.57   mid
129    -39.4     3.75    88.48    0.32    1.61   163.0    55    0.14     -
130    -36.1   -29.85    34.98   -1.90    1.92   201.5    40    0.07     -
131    -30.7   -22.88    45.22    0.96    2.71   205.9    37    0.07     -
132    -18.8   -27.26    84.64    1.03    5.23   323.8    20    0.06   out
133    -17.5    16.20    83.31    1.33    0.69   140.4    53    0.07   out
134    -14.0   -31.95    81.15   -3.44   -0.66   226.8    28    0.05   out
135    -12.1    21.44    77.90    0.54    0.23   111.3    73    0.07   out
136    -11.8    20.44    78.32    0.31   -0.15   107.6    80    0.05   out
137     -9.9     3.53    90.97    2.11   -2.33   207.1    30    0.06   out
138     -8.6    19.30    79.57   -0.92    2.44   180.4    35    0.07   out
139      8.6   -36.98    34.44   -0.31    0.70    95.9   -63    0.05     -
140    194.7    -3.11   -80.85   -3.65   -1.70   250.0   -24    0.04   out
141    199.0    11.00   -86.59   -0.78   -1.10   130.1   -54    0.08   out
142    202.4    -9.34   -70.93   -0.76    0.21   117.1   -68    0.07   out
143    204.9     6.09   -84.58    0.38   -1.20   131.9   -57    1.74   out
144    207.9    -8.73   -71.24   -0.73   -2.91   205.1   -34    0.08   out
145    239.3    -8.46   -61.01    0.48    2.68   212.4   -43    0.07   mid
146    249.2    -2.92   -65.40   -0.67   -1.19   173.5   -63    0.06   mid
147    261.4     6.64   -76.21    0.30   -2.47   219.1   -50    0.13     -
148    262.7    14.17   -82.91    1.07   -2.20   218.6   -50    0.09     -
149    265.6     5.90   -70.91    1.54   -3.83   290.9   -36    0.06     -
150    268.3    19.19   -82.10   -0.53   -1.61   199.1   -61    0.16     -
151    269.8    11.75   -73.10    0.08   -2.70   233.4   -49    0.11   mid
152    308.9    17.25   -79.85    0.22   -1.79   238.0   -64    0.06     -
153    337.7    13.30   -65.06    0.91   -2.56   288.3   -58    0.18   mid
154    339.9    13.42   -65.00   -0.06   -4.43   351.9   -44    0.11     -
155    342.3    16.40   -66.75    0.33   -1.73   267.5   -68    0.12     -

